Active Learning for Efficient Testing of Student Programs

In this work, we propose an automated method to identify semantic bugs in student programs, called ATAS, which builds upon the recent advances in both symbolic execution and active learning. Symbolic execution is a program analysis technique which can generate test cases through symbolic constraint solving. Our method makes use of a reference implementation of the task as its sole input. We compare our method with a symbolic execution-based baseline on 6 programming tasks retrieved from CodeForces comprising a total of 23K student submissions. We show an average improvement of over 2.5x over the baseline in terms of runtime (thus making it more suitable for online evaluation), without a significant degradation in evaluation accuracy.

==> dist_data/bshovel.dat <==
X	Y
78.9473684211 	1
56.1403508772 	2
56.1403508772 	3
71.9298245614 	4
54.3859649123 	5
64.9122807018 	6
70.1754385965 	7
50.8771929825 	8
77.1929824561 	9
84.2105263158 	10


==> dist_data/buttons.dat <==
X	Y
70.0 	1
53.3333333333 	2
57.7777777778 	3
63.3333333333 	4
57.7777777778 	5
55.5555555556 	6
55.5555555556 	7
55.5555555556 	8
55.5555555556 	9
55.5555555556 	10


==> dist_data/game_sticks.dat <==
X	Y
56.7901234568 	1
52.4691358025 	2
45.6790123457 	3
59.8765432099 	4
40.1234567901 	5
49.3827160494 	6
44.4444444444 	7
39.5061728395 	8
48.7654320988 	9
46.9135802469 	10


==> dist_data/insomnia_cure.dat <==
X	Y
73.4042553191 	1
71.2765957447 	2
74.4680851064 	3
77.6595744681 	4
71.2765957447 	5
80.8510638298 	6
69.1489361702 	7
76.5957446809 	8
77.6595744681 	9
89.3617021277 	10


==> dist_data/solbanana.dat <==
X	Y
59.009009009 	1
58.5585585586 	2
58.1081081081 	3
62.1621621622 	4
57.2072072072 	5
56.3063063063 	6
58.1081081081 	7
57.6576576577 	8
59.009009009 	9
61.7117117117 	10


==> dist_data/watermelon.dat <==
X	Y
50.0 	1
48.1106612686 	2
46.4912280702 	3
41.1605937922 	4
43.8596491228 	5
43.4547908232 	6
43.9271255061 	7
42.5101214575 	8
41.1605937922 	9
40.0809716599 	10

